Successive Interference Cancellation for Optical Fiber Using Discrete Constellations

Successive interference cancellation is used to detect discrete modulation symbols transmitted over a 1000 km fiber-optic link. A transmitter and receiver are presented that have linear complexity in the number of transmitted symbols and achieve the information rates of previous studies that use continuous modulations.

==> data/AIR_32_Rings_128_Phases-1.tsv <==
-14	7.04175786900221
-13	7.35776911382906
-12	7.64289778234242
-11	7.92440419915377
-10	8.16158791832038
-9	8.34019307790226
-8	8.43600751344572
-7	8.41129789206521
-6	8.26190494330294
-5	7.9688830836175
-4	7.5747672804235
-3	7.06390277971955


==> data/AIR_32_Rings_128_Phases-2.tsv <==
-14	7.03723688075374
-13	7.35653290753346
-12	7.65906987760846
-11	7.94325140748082
-10	8.19654015370868
-9	8.39560601233563
-8	8.53704023256966
-7	8.54869484165719
-6	8.43145170462388
-5	8.1853715424681
-4	7.80876808792171
-3	7.27990727178579


==> data/AIR_32_Rings_128_Phases-3.tsv <==
-14	7.03784469376479
-13	7.35797198103443
-12	7.66257165719283
-11	7.9513841399797
-10	8.21237769731046
-9	8.42265063532701
-8	8.5790365777729
-7	8.60906626242288
-6	8.50792810045795
-5	8.27690118220546
-4	7.90879079265004
-3	7.3871971345188


==> data/AIR_32_Rings_128_Phases-4.tsv <==
-14	7.0441085211016
-13	7.36344138821694
-12	7.65648826789412
-11	7.95355191990075
-10	8.2178012777253
-9	8.43489175096585
-8	8.58414440840779
-7	8.62929879538024
-6	8.53930960376378
-5	8.30658142042717
-4	7.93995456454107
-3	7.44516951687156


==> data/AIR_32_Rings_128_Phases-5.tsv <==
-14	7.03817225493952
-13	7.35889794947068
-12	7.66470933416413
-11	7.95648238484411
-10	8.22254000546122
-9	8.44029376311273
-8	8.60638472313033
-7	8.64695813214346
-6	8.5567938110885
-5	8.3346610673727
-4	7.97107011071992
-3	7.45590264859967


==> data/Discrete_Ring_AIR_2_stages-1.tsv <==
-14	6.53857405887431
-13	6.75420087974011
-12	6.95425943679559
-11	7.1446715379204
-10	7.30877049666264
-9	7.45073050437185
-8	7.55226148297755
-7	7.58690567117167
-6	7.54569165682932
-5	7.39866927509265
-4	7.12478944670278
-3	6.73268151932559


==> data/Discrete_Ring_AIR_2_stages-2.tsv <==
-14	6.96010677832268
-13	7.23922390356283
-12	7.502716257146
-11	7.74495899181949
-10	7.95419195024989
-9	8.11699841674901
-8	8.21794876015517
-7	8.21496594639771
-6	8.09238918896145
-5	7.869806387504
-4	7.46752918791251
-3	7.00098895102245


==> data/Discrete_Ring_AIR_2_stages-3.tsv <==
-14	7.03434812716862
-13	7.34925708844293
-12	7.64276114222783
-11	7.92011141056534
-10	8.15696146523739
-9	8.32114685566894
-8	8.43003061938484
-7	8.39492824018042
-6	8.26235034004826
-5	7.99049000359191
-4	7.55746878377722
-3	7.07324495877374


==> data/Discrete_Ring_AIR_2_stages-4.tsv <==
-14	7.03572920077722
-13	7.35344747236332
-12	7.65126957027312
-11	7.92561517665082
-10	8.16185402723146
-9	8.33621543979561
-8	8.44498743170513
-7	8.41906041529396
-6	8.26636271479597
-5	7.98916232131848
-4	7.593680511209
-3	7.0484468006311


==> data/Discrete_Ring_AWGN-1.tsv <==
10.300419278416	3.55043621602963
11.300419278416	3.857078402634
12.300419278416	4.1686481427196
13.300419278416	4.48424675051439
14.300419278416	4.80312093025087
15.300419278416	5.12464604941927
16.300419278416	5.44830863697924
17.300419278416	5.7736895226476
18.300419278416	6.10044841374027
19.300419278416	6.42831027527661
20.300419278416	6.75705360107516
21.300419278416	7.08650049844544
22.300419278416	7.41650842175801
23.300419278416	7.74696335332079
24.300419278416	8.07777422386513
25.300419278416	8.40886837609643
26.300419278416	8.74018789447226
27.300419278416	9.07168664725882
28.300419278416	9.40332790986284
29.300419278416	9.73508245977217
30.300419278416	10.0669270524011
31.300419278416	10.398843203498
32.300419278416	10.7308162176003
33.300419278416	11.0628344135411
34.300419278416	11.394888507496
35.300419278416	11.7269711218139
36.300419278416	12.0590763941685
37.300419278416	12.3911996666546
38.300419278416	12.7233372385502
39.300419278416	13.0554861697519
40.300419278416	13.3876441245273
41.300419278416	13.719809247333
42.300419278416	14.051980064129
43.300419278416	14.384155403962
44.300419278416	14.7163343366592
45.300419278416	15.0485161233255


==> data/Discrete_Ring_AWGN-2.tsv <==
10.300419278416	2.11913384499377
11.300419278416	2.27955244524515
12.300419278416	2.4337135955304
13.300419278416	2.58871093580967
14.300419278416	2.73590930457514
15.300419278416	2.8956711650578
16.300419278416	3.0470811693735
17.300419278416	3.20190129019383
18.300419278416	3.37384866153629
19.300419278416	3.53333282756775
20.300419278416	3.69323054762656
21.300419278416	3.85355274559258
22.300419278416	4.02513142339103
23.300419278416	4.19098116369836
24.300419278416	4.36307256285482
25.300419278416	4.51905490772236
26.300419278416	4.67451309153832
27.300419278416	4.82375584242111
28.300419278416	4.95809159480065
29.300419278416	5.0932846600094
30.300419278416	5.17059562195123
31.300419278416	5.22980500631815
32.300419278416	5.26151647550964
33.300419278416	5.29389737693754
34.300419278416	5.28887977549801
35.300419278416	5.29836708582081
36.300419278416	5.3057210566307
37.300419278416	5.3018481301688
38.300419278416	5.31117505263031
39.300419278416	5.31568590583045
40.300419278416	5.30203286320938
41.300419278416	5.30786413100732
42.300419278416	5.31436903375639
43.300419278416	5.32566989189555
44.300419278416	5.29152125487133
45.300419278416	5.31382971744912


==> data/Discrete_Ring_AWGN-3.tsv <==
10.300419278416	2.92771810080281
11.300419278416	3.11799831889455
12.300419278416	3.29390802327263
13.300419278416	3.46991787582804
14.300419278416	3.65779171576763
15.300419278416	3.83651388561535
16.300419278416	4.00684592751156
17.300419278416	4.15547159112112
18.300419278416	4.34611253614781
19.300419278416	4.52276928748723
20.300419278416	4.6793200847771
21.300419278416	4.8532533834776
22.300419278416	5.01894659135911
23.300419278416	5.17401861227624
24.300419278416	5.34469031066799
25.300419278416	5.4958053595871
26.300419278416	5.66964336460317
27.300419278416	5.82280309304792
28.300419278416	5.96143280380374
29.300419278416	6.0843851366983
30.300419278416	6.17398668543463
31.300419278416	6.23567200335686
32.300419278416	6.28183357485719
33.300419278416	6.29491969170014
34.300419278416	6.30194294051151
35.300419278416	6.30965362855865
36.300419278416	6.31417718808384
37.300419278416	6.28117473962221
38.300419278416	6.30055974007584
39.300419278416	6.28742304839654
40.300419278416	6.30170023789535
41.300419278416	6.30026427552412
42.300419278416	6.32028439224117
43.300419278416	6.30031936996579
44.300419278416	6.2917711092613
45.300419278416	6.31383992434881


==> data/Discrete_Ring_AWGN-4.tsv <==
10.300419278416	3.41816850324921
11.300419278416	3.67178448701611
12.300419278416	3.91229960680393
13.300419278416	4.14919963824688
14.300419278416	4.38767238018253
15.300419278416	4.6170084821527
16.300419278416	4.81848579428909
17.300419278416	5.01339833045077
18.300419278416	5.21725140273242
19.300419278416	5.40780547801714
20.300419278416	5.59805079219398
21.300419278416	5.79392202917591
22.300419278416	5.97732659622654
23.300419278416	6.1368517093578
24.300419278416	6.31136695886982
25.300419278416	6.4720059249991
26.300419278416	6.65127082287449
27.300419278416	6.80221283378343
28.300419278416	6.93781161435896
29.300419278416	7.06209988260007
30.300419278416	7.17693864029398
31.300419278416	7.23486505121148
32.300419278416	7.26401159359869
33.300419278416	7.30083198438558
34.300419278416	7.30747880831081
35.300419278416	7.30780583013829
36.300419278416	7.3139107530959
37.300419278416	7.32078644035069
38.300419278416	7.31188203741248
39.300419278416	7.31385872949036
40.300419278416	7.31908345904054
41.300419278416	7.30316207008162
42.300419278416	7.31562795732909
43.300419278416	7.31024145054735
44.300419278416	7.30751959665483
45.300419278416	7.30884907867162


==> data/Discrete_Ring_AWGN-5.tsv <==
10.300419278416	3.55078769741226
11.300419278416	3.84142482815082
12.300419278416	4.14060799590004
13.300419278416	4.44537825143684
14.300419278416	4.75198003203669
15.300419278416	5.03957054603432
16.300419278416	5.31823416197297
17.300419278416	5.60117588773359
18.300419278416	5.85063154810198
19.300419278416	6.0918316293907
20.300419278416	6.35215114187541
21.300419278416	6.5547333739072
22.300419278416	6.78051336762831
23.300419278416	6.98990732897977
24.300419278416	7.18773234293613
25.300419278416	7.39181819179203
26.300419278416	7.57414408801099
27.300419278416	7.75300134900768
28.300419278416	7.90615183043066
29.300419278416	8.02282955873305
30.300419278416	8.12731351967434
31.300419278416	8.20757823706827
32.300419278416	8.24649073335876
33.300419278416	8.28859245208537
34.300419278416	8.28014129647075
35.300419278416	8.28116553648066
36.300419278416	8.29858917875919
37.300419278416	8.29760243067688
38.300419278416	8.31287419326329
39.300419278416	8.301068210622
40.300419278416	8.29638142777703
41.300419278416	8.29821576084748
42.300419278416	8.30653925921819
43.300419278416	8.30527168726576
44.300419278416	8.30212006106444
45.300419278416	8.29487168826782


==> data/Discrete_Ring_AWGN-6.tsv <==
10.300419278416	3.55193196544631
11.300419278416	3.85467361060639
12.300419278416	4.16402394616363
13.300419278416	4.48252363759253
14.300419278416	4.81991093004757
15.300419278416	5.12301762592284
16.300419278416	5.4581893731354
17.300419278416	5.77773546466929
18.300419278416	6.07381224263568
19.300419278416	6.38320299618403
20.300419278416	6.69841121402881
21.300419278416	7.00724210705351
22.300419278416	7.28253227362971
23.300419278416	7.56140767053154
24.300419278416	7.82149903034375
25.300419278416	8.08428437961922
26.300419278416	8.32058140386954
27.300419278416	8.53142226504981
28.300419278416	8.72591912559433
29.300419278416	8.90039336395014
30.300419278416	9.02189178455638
31.300419278416	9.11749954063029
32.300419278416	9.17358717727166
33.300419278416	9.21030437128841
34.300419278416	9.23495915751355
35.300419278416	9.25910459393481
36.300419278416	9.28296574114529
37.300419278416	9.2777640276584
38.300419278416	9.28491362108306
39.300419278416	9.30309314484742
40.300419278416	9.30253404736764
41.300419278416	9.29813655267003
42.300419278416	9.31167914421094
43.300419278416	9.3159089051438
44.300419278416	9.31438414031636
45.300419278416	9.29998831578172


==> data/Discrete_Ring_AWGN-7.tsv <==
10.300419278416	3.5639450245509
11.300419278416	3.85768717305695
12.300419278416	4.17109323380964
13.300419278416	4.48381276828444
14.300419278416	4.80527604212753
15.300419278416	5.11537188898657
16.300419278416	5.45866826600393
17.300419278416	5.76220860884269
18.300419278416	6.09823557628684
19.300419278416	6.42985798242132
20.300419278416	6.76249151041771
21.300419278416	7.07940627075081
22.300419278416	7.41732703143332
23.300419278416	7.7383600637688
24.300419278416	8.05153047987019
25.300419278416	8.36878799854349
26.300419278416	8.677955186927
27.300419278416	8.98861515618566
28.300419278416	9.23763975268773
29.300419278416	9.45562776022475
30.300419278416	9.65012600270959
31.300419278416	9.81899759862868
32.300419278416	9.93062711744576
33.300419278416	10.0107908348317
34.300419278416	10.081019738507
35.300419278416	10.1113266755817
36.300419278416	10.1421988748283
37.300419278416	10.1728331875591
38.300419278416	10.2251891616991
39.300419278416	10.2253262320025
40.300419278416	10.233597373389
41.300419278416	10.2737604738981
42.300419278416	10.2656757399047
43.300419278416	10.2776120648661
44.300419278416	10.2894487534357
45.300419278416	10.3009799100426


==> data/Discrete_Ring_AWGN-8.tsv <==
10.300419278416	3.56845286678208
11.300419278416	3.86731820349656
12.300419278416	4.17317837159016
13.300419278416	4.47033903728037
14.300419278416	4.80310031834416
15.300419278416	5.11570180594086
16.300419278416	5.4532393748503
17.300419278416	5.77838880523339
18.300419278416	6.10144270090893
19.300419278416	6.43043422716066
20.300419278416	6.74625863114702
21.300419278416	7.07914505765233
22.300419278416	7.41203743448994
23.300419278416	7.74835355081736
24.300419278416	8.09158085415113
25.300419278416	8.42293183884335
26.300419278416	8.73189537009016
27.300419278416	9.06023587264144
28.300419278416	9.3488049544872
29.300419278416	9.63510788553396
30.300419278416	9.88026440045259
31.300419278416	10.1057216503054
32.300419278416	10.2806381172263
33.300419278416	10.4382761629485
34.300419278416	10.5582431286358
35.300419278416	10.6925762783236
36.300419278416	10.7964641966204
37.300419278416	10.8797559299389
38.300419278416	10.9548470121321
39.300419278416	11.0088196740249
40.300419278416	11.0734611146226
41.300419278416	11.1238495723363
42.300419278416	11.1566567404703
43.300419278416	11.1930620540252
44.300419278416	11.2031922064908
45.300419278416	11.2388691559523


==> data/Gaussian_AIR-9.tsv <==
-14	7.04839723321565
-13	7.3591305961161
-12	7.66246217018129
-11	7.9523706328288
-10	8.21531689516465
-9	8.43471458076521
-8	8.57953712950575
-7	8.6399028693491
-6	8.54963614043487
-5	8.30493937710191
-4	7.92243415500144
-3	7.40748195027501


==> data/Ring_AIR_2_Stages-1.tsv <==
-14	7.04572943198765
-13	7.35256061899441
-12	7.65011697934525
-11	7.9242615548536
-10	8.16066505053964
-9	8.33983163860855
-8	8.42562160985178
-7	8.43088547399253
-6	8.28858300915873
-5	7.98377353099019
-4	7.56946321866518
-3	7.03625491974612


==> data/Ring_AWGN-6.tsv <==
0	8.43088547399253
40	8.43088547399253


==> data/Ring_AWGN_Ptx-1.tsv <==
-25	1.05076131203934
-24	1.23210390474054
-23	1.43210829370499
-22	1.64992281968855
-21	1.88432231305676
-20	2.13381624008589
-19	2.39676424127921
-18	2.671482802038
-17	2.95633224262323
-16	3.24977937217542
-15	3.55043621602963
-14	3.857078402634
-13	4.1686481427196
-12	4.48424675051439
-11	4.80312093025087
-10	5.12464604941927
-9	5.44830863697924
-8	5.7736895226476
-7	6.10044841374027
-6	6.42831027527661
-5	6.75705360107515
-4	7.08650049844544
-3	7.41650842175801
-2	7.74696335332079
-1	8.07777422386513
0	8.40886837609643
1	8.74018789447226
2	9.07168664725882
3	9.40332790986284
4	9.73508245977217
5	10.0669270524011
6	10.398843203498
7	10.7308162176003
8	11.0628344135411
9	11.394888507496
10	11.7269711218139


==> data/air_upper_bound_ase-1.tsv <==
-14	7.08649175769685
-13	7.41649966776195
-12	7.74695458877323
-11	8.07776545091807
-10	8.40885959646594
-9	8.74017910952567
-8	9.0716778580849
-7	9.40331911732814
-6	9.73507366456607
-5	10.0669182550719
-4	10.3988344044816
-3	10.7308074172432


==> data/memoryless_lb_discrete-1.tsv <==
-14	7.02301551905519
-13	7.33759585802278
-12	7.61047838139946
-11	7.87279284242099
-10	8.06201364373806
-9	8.14363232489551
-8	8.07741330022338
-7	7.87320994898677
-6	7.52289442788876
-5	6.99138582524192
-4	6.42766383214461
-3	5.84711898542897


==> data/star-qam-1.tsv <==
2	0
1.4142135623731	1.41421356237309
1.22464679914735e-16	2
-1.41421356237309	1.4142135623731
-2	2.44929359829471e-16
-1.4142135623731	-1.41421356237309
-3.67394039744206e-16	-2
1.41421356237309	-1.4142135623731


==> data/star-qam-2.tsv <==
4	0
2.82842712474619	2.82842712474619
2.44929359829471e-16	4
-2.82842712474619	2.82842712474619
-4	4.89858719658941e-16
-2.82842712474619	-2.82842712474619
-7.34788079488412e-16	-4
2.82842712474619	-2.82842712474619


==> data/star-qam-3.tsv <==
6	0
4.24264068711929	4.24264068711928
3.67394039744206e-16	6
-4.24264068711928	4.24264068711929
-6	7.34788079488412e-16
-4.24264068711929	-4.24264068711928
-1.10218211923262e-15	-6
4.24264068711928	-4.24264068711929


==> data/star-qam-4.tsv <==
8	0
5.65685424949238	5.65685424949238
4.89858719658941e-16	8
-5.65685424949238	5.65685424949238
-8	9.79717439317883e-16
-5.65685424949238	-5.65685424949238
-1.46957615897682e-15	-8
5.65685424949238	-5.65685424949238

